NGTS and WASP photometric recovery of a single-transit candidate from TESS

The Transiting Exoplanet Survey Satellite (\tess) produces a large number of single-transit event candidates, since the mission monitors most stars for only $\sim$27\,days. Such candidates correspond to long-period planets or eclipsing binaries. Using the \tess\ Sector 1 full-frame images, we identified a 7750\,ppm single-transit event with a duration of 7\,hours around the moderately evolved F-dwarf star \tic\ (Tmag=10.23, \teff=6280$\pm{85}$\,K). Using archival WASP photometry we constrained the true orbital period to one of three possible values. We detected a subsequent transit-event with NGTS, which revealed the orbital period to be 38.20\,d. Radial velocity measurements from the CORALIE Spectrograph show the secondary object has a mass of $M_2$= $0.148\pm{0.003}$\,M$_{\odot}$, indicating this system is an F-M eclipsing binary. The radius of the M-dwarf companion is $R_2$ = $0.171\pm{0.003}$\,R$_{\odot}$, making this one of the most well characterised stars in this mass regime. We find that its radius is 2.3-$\sigma$ lower than expected from stellar evolution models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
